KTeV Results on Chiral Perturbation Theory

The KTeV experiment has carried out a broad program of studies of rare kaon decays. In this paper we present results on KL -> pi0 gamma gamma, KL -> pi0 e+ e- gamma and KL -> pi0 pi0 gamma. These decays provide a window for testing chiral perturbation theory at O(p^6). We find BR(KL-> pi0 pi0 gamma) = (1.30 +/- 0.03 +/- 0.04)E-6, BR(KL-> pi0 e+ e- gamma) = (1.90 +/- 0.16 +/- 0.12)E-8, and set the limit BR(KL->pi0 pi0 gamma)< 2.32E-7. The KTeV measurements are competitive with or better than the world's best results in these decays.

==> abstract.txt <==
The KTeV experiment has carried out a broad program of
studies of rare kaon decays. In this paper we present results on 
KL -> pi0 gamma gamma, KL -> pi0 e+ e- gamma and KL -> pi0 pi0 gamma. 
These decays provide a window for testing chiral perturbation theory at 
O(p^6). We find BR(KL-> pi0 pi0 gamma) = (1.30 +/- 0.03 +/- 0.04)E-6,
BR(KL-> pi0 e+ e- gamma)  = (1.90 +/- 0.16 +/- 0.12)E-8, and
set the limit BR(KL->pi0 pi0 gamma)< 2.32E-7.
The KTeV measurements are competitive with or better
than the world's best results in these decays.

